Uncertainty quantification of receptor ligand binding sites prediction

Recent advancements in protein docking site prediction have highlighted the limitations of traditional rigid docking algorithms, like PIPER, which often neglect critical stochastic elements such as solvent-induced fluctuations. These oversights can lead to inaccuracies in identifying viable docking sites due to the complexity of high-dimensional, stochastic energy manifolds with low regularity. To address this issue, our research introduces a novel model where the molecular shapes of ligands and receptors are represented using multi-variate Karhunen-Lo `eve (KL) expansions. This method effectively captures the stochastic nature of energy manifolds, allowing for a more accurate representation of molecular interactions.Developed as a plugin for PIPER, our scientific computing software enhances the platform, delivering robust uncertainty measures for the energy manifolds of ranked binding sites. Our results demonstrate that top-ranked binding sites, characterized by lower uncertainty in the stochastic energy manifold, align closely with actual docking sites. Conversely, sites with higher uncertainty correlate with less optimal docking positions. This distinction not only validates our approach but also sets a new standard in protein docking predictions, offering substantial implications for future molecular interaction research and drug development.

==> Network/edges_1.csv <==
u,v,lw,color ,opacity,bend,Direct
A,B,0.5,green ,1,20,TRUE
B,C,0.7,,1,-60,TRUE
C,G,1,orange,0.5,0,TRUE
D,F,1,purple,0.5,-20,TRUE
F,E,0.7,yellow,0.3,30,TRUE
E,G,0.7,cyan  ,1,0,TRUE
G,H,0.7,black,1,75,TRUE
H,G,0.7,black,1,-80,TRUE
G,I,1,gray,1,0,TRUE

==> Network/ml_edges1.csv <==
u,v,label,lw,color ,opacity,bend,Direct
A,B,,0.5,green ,1,20,TRUE
B,C,,0.7,,1,-60,TRUE
C,G,,1,orange,0.5,30,TRUE
D,F,,1,purple,0.5,-20,TRUE
F,E,,0.7,yellow,0.3,30,TRUE
E,G,,0.7,cyan  ,1,-30,TRUE
G,H,,0.7,black,1,75,TRUE
H,G,,0.7,black,1,75,TRUE
G,I,,1,gray,1,0,TRUE

==> Network/ml_vertices1.csv <==
id, x, y ,size, color,opacity,label,layer
 A,-0.2,0,1.3, green,0.3,PDB of receptors,1
 B,1,0.7,0.6,      ,0.3,MD,1
 C,2,1,0.8,orange,0.3,K-L,1
D,-0.2,0.5,1.2,purple,0.3,PDB of ligands,3
E,2,1,0.8,  cyan,0.3,K-L,3
F,1,1,0.6,yellow,0.3,MD,3
G,2,2,2.1,gray,0.3,Stochastic Engine,2
H,0,1.5,1,pink,0.3,PIPER,2
I,4,1.5,1.2,blue,0.3,statistics,2

==> Network/vertices.csv <==
id,x,y,size,color,opacity,label,layer
A,0,0,1.5,green,0.9,PFB//(Receptor),2
B,0,1,1.5,orange,0.9,Ligand,2

